Cosmetic crossings of twisted knots

We prove that the property of admitting no cosmetic crossing changes is preserved under the operation of forming certain satellites of winding number zero. We also define strongly cosmetic crossing changes and we discuss their behavior under the operation of inserting full twists in the strings of closed braids.

==> torusV.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'torusV.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{280.58922844pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.50203539)%
    \put(0,0){\includegraphics[width=\unitlength]{torusV.pdf}}%
    \put(0.10360458,0.28204336){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$L'$}}}%
    \put(0.37389043,0.26259507){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$A$}}}%
    \put(0.00331204,0.3554281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_1'$}}}%
    \put(-0.00236667,0.16658617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_2'$}}}%
    \put(0.2283476,0.0041904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V'$}}}%
    \put(0.60335458,0.32844631){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$L'$}}}%
    \put(0.76733967,0.00505702){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$X$}}}%
    \put(1.00167894,0.15390673){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$V_2'$}}}%
    \put(0.30123227,0.41875779){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K'(0)$}}}%
    \put(1.00238059,0.43500464){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\eta(K'(0)) \cap V_1'$}}}%
  \end{picture}%
\endgroup

